TikZ-network manual

TikZ-network is an open source software project for visualizing graphs and networks in LaTeX. It aims to provide a simple and easy tool to create, visualize and modify complex networks. The packaged is based on the PGF/TikZ languages for producing vector graphics from a geometric/algebraic description. Particular focus is made on the software usability and interoperability with other tools. Simple networks can be directly created within LaTeX, while more complex networks can be imported from external sources (e.g. igraph, networkx, QGIS, ...). Additionally, tikz-network supports visualization of multilayer networks in two and three dimensions. The software is available at: https://github.com/hackl/tikz-network.

==> data/edges.csv <==
u,v,label,lw,color ,opacity,bend, R , G , B ,Direct
A,B, ab  ,.5,red   ,   1   ,  30,  0,120,255,false
B,C, bc  ,.7,blue  ,   1   , -60, 76, 55,255,false
B,D, bd  ,.5,blue  ,  .5   , -60, 76, 55,255,false
A,E, ae  , 1,green ,   1   ,  75,255,  0,  0,true
C,E, ce  , 2,orange,   1   ,   0,150,150,150,false
A,A, aa  ,.3,black ,  .5   ,  75,255,  0  ,0,false


==> data/ml_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
A,B, ab  ,.5,red   ,   1   ,  30,false
B,C, bc  ,.7,blue  ,   1   , -60,false
A,E, ae  , 1,green ,   1   ,  45,true
C,E, ce  , 2,orange,   1   ,   0,false
A,A, aa  ,.3,black ,  .5   ,  75,false
C,G, cg  , 1,blue  ,  .5   ,   0,false
E,H, eh  , 1,gray  ,  .5   ,   0,false
F,A, fa  ,.7,red   ,  .7   ,   0,true
D,F, df  ,.7,cyan  ,   1   ,   30,true
F,H, fh  ,.7,purple,   1   ,   60,false
D,G, dg  ,.7,blue  ,  .7   ,   60,false


==> data/ml_edges_simple.csv <==
u,v
A,B
B,C
A,E
C,E
A,A
C,G
E,H
F,A
D,F
F,H
D,G


==> data/ml_vertices.csv <==
id, x, y ,size, color,opacity,label,layer
 A, 0,  0, .4 , green,  .9   ,  a  ,  1
 B, 1, .7, .6 ,      ,  .5   ,  b  ,  1
 C, 2,  1, .8 ,orange,  .3   ,  c  ,  1
 D, 2,  0, .5 ,   red,  .7   ,  d  ,  2
 E,.2,1.5, .5 ,  gray,       ,  e  ,  1
 F,.1, .5, .7 ,  blue,  .3   ,  f  ,  2
 G, 2,  1, .4 ,  cyan,  .7   ,  g  ,  2
 H, 1,  1, .4 ,yellow,  .7   ,  h  ,  2


==> data/ml_vertices_simple.csv <==
id, x, y ,layer
 A, 0,  0,  1
 B, 1, .7,  1
 C, 2,  1,  1
 D, 2,  0,  2
 E,.2,1.5,  1
 F,.1, .5,  2
 G, 2,  1,  2
 H, 1,  1,  2


==> data/vertices.csv <==
id, x, y ,size, color,opacity,label,IdAsLabel,NoLabel
 A, 0,  0, .4 , green,  .9   ,  a  ,  false  , false
 B, 1, .7, .6 ,      ,  .5   ,  b  ,  false  , false
 C, 2,  1, .8 ,orange,  .3   ,  c  ,  false  , true
 D, 2,  0, .5 ,   red,  .7   ,  d  ,  true   , false
 E,.2,1.5, .5 ,  gray,       ,  e  ,  false  , false


==> data/vertices_RGB.csv <==
id, x, y ,size, color,opacity,label, R , G , B
 A, 0,  0, .4 , green,  .9   ,  a  ,255,  0,  0
 B, 1, .7, .6 ,      ,  .5   ,  b  ,  0,255,  0
 C, 2,  1, .8 ,orange,  .3   ,  c  ,  0,  0,255
 D, 2,  0, .5 ,   red,  .7   ,  d  , 10,120,255
 E,.2,1.5, .5 ,  gray,       ,  e  , 76, 55,255

